Hierarchical Multi-Agent DRL Based Dynamic Cluster Reconfiguration for UAV Mobility Management

Multi-connectivity involves dynamic cluster formation among distributed access points (APs) and coordinated resource allocation from these APs, highlighting the need for efficient mobility management strategies for users with multi-connectivity. In this paper, we propose a novel mobility management scheme for unmanned aerial vehicles (UAVs) that uses dynamic cluster reconfiguration with energy-efficient power allocation in a wireless interference network. Our objective encompasses meeting stringent reliability demands, minimizing joint power consumption, and reducing the frequency of cluster reconfiguration. To achieve these objectives, we propose a hierarchical multi-agent deep reinforcement learning (H-MADRL) framework, specifically tailored for dynamic clustering and power allocation. The edge cloud connected with a set of APs through low latency optical back-haul links hosts the high-level agent responsible for the optimal clustering policy, while low-level agents reside in the APs and are responsible for the power allocation policy. To further improve the learning efficiency, we propose a novel action-observation transition-driven learning algorithm that allows the low-level agents to use the action space from the high-level agent as part of the local observation space. This allows the lower-level agents to share partial information about the clustering policy and allocate the power more efficiently. The simulation results demonstrate that our proposed distributed algorithm achieves comparable performance to the centralized algorithm. Additionally, it offers better scalability, as the decision time for clustering and power allocation increases by only 10% when doubling the number of APs, compared to a 90% increase observed with the centralized approach.

==> data/clusterSize/Fixed_cluster_data.csv <==
No,pdf
2.0,0.0007309702978051312
3.0,0.001507626239223083
4.0,0.0061088232030857385
5.0,0.02006905058706052
6.0,0.030217789989622833
7.0,0.05372631688867714
8.0,0.06580037984349404
9.0,0.06037684129460061
10.0,0.09969260088369088
11.0,0.13015839865292617
12.0,0.09265048524680038
13.0,0.06812382114723177
14.0,0.0682869841601347
15.0,0.06807160898310284
16.0,0.23447830258254418


==> data/clusterSize/MAPPO_cluster_data.csv <==
No,pdf
2.0,0.0065048524680038
3.0,0.06007626239223083
4.0,0.0411088232030857385
5.0,0.060905058706052
6.0,0.08260217789989622833
7.0,0.081921372631688867714
8.0,0.1281620580037984349404
9.0,0.09136037684129460061
10.0,0.09969260088369088
11.0,0.06015839865292617
12.0,0.039265048524680038
13.0,0.046812382114723177
14.0,0.0382869841601347
15.0,0.046807160898310284
16.0,0.023447830258254418

==> data/clusterSize/PPO_cluster_data.csv <==
No,pdf
2.0,0.0265048524680038
3.0,0.03007626239223083
4.0,0.11088232030857385
5.0,0.130905058706052
6.0,0.168260217789989622833
7.0,0.1921372631688867714
8.0,0.1620580037984349404
9.0,0.136037684129460061
10.0,0.009969260088369088
11.0,0.013015839865292617
12.0,0.0009265048524680038
13.0,0.0006812382114723177
14.0,0.000682869841601347
15.0,0.00006807160898310284
16.0,0.000023447830258254418

==> data/clusterSize/SAC_cluster_data.csv <==
No,pdf
2.0,0.0014838720597611136
3.0,0.010821546047991695
4.0,0.04057233453133904
5.0,0.07230914189314992
6.0,0.12854394348873555
7.0,0.15149036047371064
8.0,0.17264258994916468
9.0,0.17266515834551086
10.0,0.12428415867839471
11.0,0.07863393496916593
12.0,0.03897562048984704
13.0,0.007058265957266742
14.0,0.0005190731159620625

==> data/convergence/reward_data.csv <==
Wall time,Step,Value
1713294047.827496,0,2.448440074920654
1713294047.827496,4000,5.448440074920654
1713294066.379314,8000,5.876163959503174
1713294085.027623,12000,6.2202935218811035
1713294104.8092449,16000,6.824925899505615
1713294122.839205,20000,6.768247127532959
1713294142.249326,24000,6.851568222045898
1713294160.685128,28000,7.365046977996826
1713294179.434804,32000,6.974919319152832
1713294198.158698,36000,7.176933765411377
1713294216.124267,40000,7.248346328735352
1713294234.4590578,44000,7.3578314781188965
1713294253.343015,48000,7.562058925628662
1713294272.7854369,52000,7.379854679107666
1713294291.7171252,56000,7.101228713989258
1713294309.28672,60000,7.461195945739746
1713294326.7662468,64000,7.334676742553711
1713294345.118946,68000,7.152204990386963
1713294364.635571,72000,7.371136665344238
1713294382.8806138,76000,7.519420146942139
1713294404.21228,80000,7.217533588409424
1713294423.892631,84000,7.222951412200928
1713294442.763144,88000,6.983499526977539
1713294460.7416909,92000,7.381344318389893
1713294479.163093,96000,7.161625862121582
1713294498.151764,100000,7.1767730712890625
1713294516.260227,104000,7.17043399810791
1713294534.146152,108000,7.03145170211792
1713294551.985388,112000,6.94467830657959
1713294570.4969852,116000,7.245495319366455
1713294588.604811,120000,7.218919277191162
1713294606.960798,124000,7.103448867797852
1713294624.929067,128000,7.255365371704102
1713294643.9401548,132000,6.925994873046875
1713294662.089498,136000,7.023748874664307
1713294680.6549718,140000,7.214052677154541
1713294701.094825,144000,6.757173538208008
1713294719.077288,148000,7.237456321716309
1713294737.568657,152000,7.057191371917725
1713294756.71646,156000,6.816234111785889
1713294775.4686599,160000,6.780482292175293
1713294793.364116,164000,6.851174831390381
1713294811.511786,168000,6.765260219573975
1713294829.620045,172000,6.7739481925964355
1713294848.562887,176000,6.834319591522217
1713294869.711701,180000,6.676965236663818
1713294887.973569,184000,7.123228073120117
1713294906.776441,188000,6.9822211265563965
1713294925.351543,192000,6.66652774810791
1713294944.764073,196000,6.560985088348389
1713294963.1997828,200000,6.534207344055176
1713294980.77091,204000,6.967782497406006
1713294998.9725819,208000,6.700756072998047
1713295016.572646,212000,6.823073387145996
1713295034.678418,216000,6.693190097808838
1713295054.067159,220000,6.690351486206055
1713295072.308568,224000,6.695012092590332
1713295091.266929,228000,6.441638946533203
1713295110.3200698,232000,6.518928050994873
1713295129.738858,236000,6.663588047027588
1713295147.276465,240000,6.822680950164795
1713295164.799236,244000,6.628359317779541
1713295182.986372,248000,6.66702938079834
1713295201.278847,252000,6.5837297439575195
1713295218.893028,256000,6.613743782043457
1713295237.3903968,260000,6.576906204223633

==> data/convergence/reward_data_mappo.csv <==
Wall time,Step,Value
1713294047.833293,4000,1.0833237171173096
1713294066.3839822,8000,1.48418224334716797
1713294085.032222,12000,1.99987268447876
1713294104.814105,16000,2.25828858375549316
1713294122.8439198,20000,2.5862843704223633
1713294142.254161,24000,2.804293155670166
1713294160.689734,28000,2.9661484241485596
1713294179.43949,32000,2.77778148651123
1713294198.164202,36000,3.09933224296569824
1713294216.129003,40000,3.666556358337402
1713294234.465896,44000,4.3673008441925049
1713294253.348516,48000,3.33237171173096
1713294272.790616,52000,4.1605634689331055
1713294291.7218182,56000,4.094974613189697
1713294309.291751,60000,4.9837589263916
1713294326.771583,64000,5.0499899387359619
1713294345.1243892,68000,5.333237171173096
1713294364.642737,72000,5.62860631942749
1713294382.8858938,76000,5.476144313812256
1713294404.2178009,80000,4.269552230834961
1713294423.8979762,84000,5.8320690155029297
1713294442.7677922,88000,5.550638198852539
1713294460.7472682,92000,5.9333237171173096
1713294479.1681,96000,6.498759746551514
1713294498.157405,100000,6.166562080383301
1713294516.2650619,104000,5.63332200050354
1713294534.1516721,108000,5.666562080383301
1713294551.990168,112000,5.499899387359619
1713294570.502215,116000,5.823425769805908
1713294588.609876,120000,5.666562080383301
1713294606.9661062,124000,5.814863681793213
1713294624.9340239,128000,5.16600446701049805
1713294643.945441,132000,5.647525310516357
1713294662.0942569,136000,4.497950553894043
1713294680.659929,140000,5.962077617645264
1713294701.099684,144000,5.795645236968994
1713294719.081882,148000,5.666562080383301
1713294737.573299,152000,5.515263080596924
1713294756.721347,156000,5.471491813659668
1713294775.4735591,160000,5.823477745056152
1713294793.369345,164000,5.772360324859619
1713294811.516386,168000,5.333224296569824
1713294829.62528,172000,4.481872081756592
1713294848.5676758,176000,5.796238422393799
1713294869.7223291,180000,5.596391677856445
1713294887.978206,184000,5.632601737976074
1713294906.7815309,188000,5.488125324249268
1713294925.3562398,192000,5.499899387359619
1713294944.768897,196000,5.958802700042725
1713294963.204499,200000,5.822105884552002
1713294980.778749,204000,5.833237171173096
1713294998.97711,208000,5.2333269119262695
1713295016.577996,212000,5.384706974029541
1713295034.682892,216000,5.43071174621582
1713295054.073051,220000,5.706718444824219
1713295072.3133252,224000,5.439789772033691
1713295091.272444,228000,5.333224296569824
1713295110.325014,232000,5.666562080383301
1713295129.743863,236000,5.592629432678223
1713295147.28078,240000,5.608510494232178
1713295164.8040829,244000,5.4080424308776855
1713295182.990633,248000,5.493885040283203
1713295201.283503,252000,5.793849945068359
1713295218.897662,256000,5.333221435546875
1713295237.39501,260000,5.333237171173096

==> data/dep_violations/HMAPPO_data.csv <==
No,value
1e-3, 0.00015
1e-4,  0.00023
1e-5, 0.00015
1e-6, 0.00204
1e-7, 0.00304

==> data/dep_violations/MAPPO_data.csv <==
No,value
1e-3, 0.00055
1e-4, 0.00123
1e-5, 0.00515
1e-6, 0.00704
1e-7, 0.00804

==> data/dep_violations/MSAC_data.csv <==
No,value
1e-3, 0.00005
1e-4, 0.00093
1e-5, 0.00075
1e-6, 0.00504
1e-7, 0.00604

==> data/outage/Closest_outage_data.csv <==
outage,inside,outside
-16.0,0.0,0.0
-15.83838383838384,0.0,0.0
-15.676767676767676,0.0,0.0
-15.515151515151516,0.21504427830834488,0.18058532736126984
-15.353535353535353,0.2158274368143894,0.1824182799402136
-15.191919191919192,0.2168789627018395,0.18429105327409911
-15.030303030303031,0.21907410194516586,0.1873447123432524
-14.868686868686869,0.22245579098245888,0.1922375702227833
-14.707070707070708,0.22706447610527714,0.1982378818490268
-14.545454545454545,0.2325342975864478,0.2068164788457759
-14.383838383838384,0.24095004734053282,0.21928064148765156
-14.222222222222221,0.25240713303133444,0.23609335382312413
-14.06060606060606,0.26815732899182837,0.25632904294226544
-13.8989898989899,0.2858785895551537,0.2781960344590724
-13.737373737373737,0.30017684407290435,0.29613432858138033
-13.575757575757576,0.3117798650946033,0.30941459850457215
-13.414141414141413,0.32352874011144117,0.32045718753049096
-13.252525252525253,0.33205271184444535,0.33179617907996567
-13.09090909090909,0.3426812937803391,0.3437878639505636
-12.929292929292929,0.35170070360181216,0.356326823289437
-12.767676767676768,0.36203350863896766,0.36850952410810267
-12.606060606060606,0.37066857641382117,0.38087067189602547
-12.444444444444445,0.37855220690147184,0.3940968479994745
-12.282828282828282,0.38542044609172194,0.40694808059368837
-12.121212121212121,0.39324057313987,0.42008224980499775
-11.959595959595958,0.40194292980175894,0.4332161835031115
-11.797979797979798,0.41027019574372137,0.4467717332120791
-11.636363636363637,0.42021805114452193,0.4597809275898921
-11.474747474747474,0.4306135702402157,0.4730369524559563
-11.313131313131313,0.44330558770829476,0.485951357540907
-11.151515151515152,0.45601963015030494,0.49783090221355736
-10.98989898989899,0.46929755374547083,0.5100270599978248
-10.828282828282827,0.48352277003609767,0.5221895783583946
-10.666666666666666,0.49740184321818004,0.5340307596539818
-10.505050505050505,0.5093563918918249,0.5453905632194854
-10.343434343434343,0.5221932108470903,0.5556454900693455
-10.181818181818182,0.5326509990831045,0.5658308276441482
-10.02020202020202,0.5429267377321116,0.5751817634471472
-9.858585858585858,0.5534143646301714,0.5851871956680259
-9.696969696969695,0.5638286291723,0.5948282115478026
-9.535353535353535,0.5752268472539154,0.60372032361999
-9.373737373737374,0.5823906612177345,0.6123058285031056
-9.212121212121211,0.5929796065769738,0.6204215604328139
-9.05050505050505,0.6031258075325644,0.6282445140344369
-8.88888888888889,0.6097743041177683,0.6354216652662547
-8.727272727272727,0.6160202191299545,0.6419203939193657
-8.565656565656564,0.6211559224367337,0.6482898508740207
-8.404040404040403,0.6264154954325999,0.6549761775960515
-8.242424242424242,0.6302676828536211,0.6616951315143846
-8.08080808080808,0.6343475079035615,0.6674544402104337
-7.919191919191919,0.6381594918260727,0.6729278203114966
-7.757575757575756,0.642251260474407,0.6785331513535771
-7.595959595959595,0.6477659009504645,0.6837401800429863
-7.434343434343434,0.6523901129940405,0.6886981130017357
-7.272727272727272,0.6556161704555252,0.6937282562647166
-7.111111111111111,0.659431130110665,0.6989903066714894
-6.949494949494948,0.663338460695159,0.7037665862523395
-6.787878787878787,0.6670007645071191,0.7085763579803808
-6.626262626262626,0.6695420061911104,0.7130954782870987
-6.464646464646464,0.6729883528455571,0.7178103454225322
-6.303030303030303,0.6748860550924576,0.722465830788431
-6.14141414141414,0.6778149183505647,0.7272368803322776
-5.979797979797979,0.6810944792117739,0.73240450824751
-5.818181818181817,0.685859929754112,0.7372099028680921
-5.656565656565656,0.6893646787655879,0.7424700719491862
-5.494949494949495,0.6953870250573155,0.7473495772685446
-5.333333333333332,0.6992003856165867,0.7528681785340802
-5.171717171717171,0.7035363509886108,0.7585004044986172
-5.010101010101009,0.7076370875027104,0.7646293745543632
-4.848484848484848,0.7142179304041921,0.7706758686470874
-4.686868686868685,0.7196059885855222,0.777052047067082
-4.525252525252524,0.7262838179127347,0.7837229913794876
-4.363636363636363,0.7311196347444354,0.7906640919197917
-4.202020202020201,0.7361200510177098,0.7976220252000785
-4.04040404040404,0.7409974276507408,0.8047835424004555
-3.878787878787877,0.7457867857238065,0.8118117966651048
-3.7171717171717162,0.7511509363744089,0.8188822140289985
-3.5555555555555554,0.7585442705239437,0.8269172520701182
-3.3939393939393927,0.76547961681,0.8348798923791908
-3.232323232323232,0.772069974165163,0.8430163329864074
-3.070707070707069,0.7797648345535243,0.8508078652079111
-2.9090909090909083,0.789597525004015,0.8587768521266915
-2.7474747474747456,0.7984957777420415,0.8670756737297343
-2.5858585858585847,0.8088886045660344,0.8748987455913495
-2.424242424242424,0.8180093328486873,0.8829003386239888
-2.262626262626261,0.8271919858089138,0.8904819974621725
-2.1010101010101003,0.8381742817484175,0.8981343511335617
-1.9393939393939377,0.8496286955014579,0.9058660325125969
-1.7777777777777768,0.8606615191080574,0.912852578716013
-1.6161616161616141,0.8748818161074398,0.9195955479184118
-1.4545454545454533,0.8857367200373116,0.925918694198946
-1.2929292929292924,0.8948063740649526,0.9324549122171327
-1.1313131313131297,0.9028079227764332,0.9388808412195089
-0.9696969696969688,0.9113614497105547,0.9446185972493645
-0.8080808080808062,0.9204077427953842,0.9507635190457038
-0.6464646464646453,0.9290889452000654,0.9570130267207616
-0.4848484848484844,0.9351688841339179,0.9632365495493852
-0.32323232323232176,0.9412955449533936,0.969384968400464
-0.16161616161616088,0.9496667998413991,0.976026673372413
0.0,1.0,1.0

==> data/outage/HMARL_outage_v2.csv <==
Outage,CDF
-16.0,0.0
-15.483870967741936,0.573193862708145025
-14.967741935483872,0.653255238040587715
-14.451612903225806,0.735373827418643167
-13.935483870967742,0.78341392935450863355
-13.419354838709678,0.80470593252097911
-12.903225806451612,0.8325195888261993548
-12.387096774193548,0.875571987357893898
-11.870967741935484,0.896026654497177419
-11.35483870967742,0.90654235556885245
-10.838709677419356,0.937339141264344272
-10.32258064516129,0.95811133873757638
-9.806451612903226,0.968537954081103891
-9.290322580645162,0.978913569846010401
-8.774193548387096,0.98294235164365516
-8.258064516129032,0.99506627393225311
-7.741935483870968,0.99635465507391062
-7.225806451612904,0.99793814432989669
-6.70967741935484,0.999836784215659613
-6.193548387096774,0.9991163475699556
-5.67741935483871,0.99926362297496296
-5.161290322580646,0.99977908689248873
-4.64516129032258,0.99985272459499241
-4.129032258064516,1.0
-3.612903225806452,1.0
-3.096774193548388,1.0
-2.580645161290324,1.0
-2.064516129032258,1.0
-1.548387096774194,1.0
-1.03225806451613,1.0
-0.5161290322580641,1.0
0.0,1.0

==> data/outage/MAPPO_v2.csv <==
Outage,CDF
-16.0,0.0
-15.483870967741936,0.25008399352046934
-14.967741935483872,0.2586679717753777
-14.451612903225806,0.2933163095972968
-13.935483870967742,0.36993900960542675
-13.419354838709678,0.431393746983818
-12.903225806451612,0.4786071552326466
-12.387096774193548,0.5298209939087887
-11.870967741935484,0.5803345842339357
-11.35483870967742,0.6339732720479729
-10.838709677419356,0.6809910985147257
-10.32258064516129,0.7255630819606781
-9.806451612903226,0.7678368382085377
-9.290322580645162,0.8046243277070506
-8.774193548387096,0.8307310493604356
-8.258064516129032,0.8529808281663575
-7.741935483870968,0.8739155668450311
-7.225806451612904,0.8895576410207033
-6.70967741935484,0.9026185906691258
-6.193548387096774,0.9148876862224983
-5.67741935483871,0.9260569136388682
-5.161290322580646,0.9361038771649071
-4.64516129032258,0.947065892124637
-4.129032258064516,0.9557986397285445
-3.612903225806452,0.9628627156471852
-3.096774193548388,0.9704767463296641
-2.580645161290324,0.9762602206515015
-2.064516129032258,0.9822641469284141
-1.548387096774194,0.9902565137791588
-1.03225806451613,0.9947181005757654
-0.5161290322580641,0.9973318082697968
0.0,1.0


==> data/outage/MSAC.csv <==
Outage,CDF
-16.0,0.0
-15.483870967741936,0.35590421139554085
-14.967741935483872,0.3639209195938882
-14.451612903225806,0.3860811337305212
-13.935483870967742,0.464660834411622
-13.419354838709678,0.5530957439976321
-12.903225806451612,0.652730863056065
-12.387096774193548,0.739287348111959
-11.870967741935484,0.7822252453393645
-11.35483870967742,0.8130651809995776
-10.838709677419356,0.8511602073873095
-10.32258064516129,0.8764242838287843
-9.806451612903226,0.897066194950056
-9.290322580645162,0.9138267710326994
-8.774193548387096,0.9272914083827941
-8.258064516129032,0.9479768786127171
-7.741935483870968,0.9534291770991296
-7.225806451612904,0.9628406275805126
-6.70967741935484,0.9760528488852195
-6.193548387096774,0.9843104872006613
-5.67741935483871,0.9892650701899264
-5.161290322580646,0.9925681255161032
-4.64516129032258,0.99587118084228
-4.129032258064516,0.9966969446738242
-3.612903225806452,0.9976167433791099
-3.096774193548388,0.9991742361684568
-2.580645161290324,0.9991742361684568
-2.064516129032258,1.0
-1.548387096774194,1.0
-1.03225806451613,1.0
-0.5161290322580641,1.0
0.0,1.0


==> data/outage/Opportunistic_v2.csv <==
Outage,CDF
-16.0,0.0
-15.483870967741936,0.2701164292102863
-14.967741935483872,0.2755567255228167
-14.451612903225806,0.29418076306866014
-13.935483870967742,0.3445097075975681
-13.419354838709678,0.41289171281149795
-12.903225806451612,0.48946437503595785
-12.387096774193548,0.554660565919632
-11.870967741935484,0.6021855656258923
-11.35483870967742,0.6370639868706385
-10.838709677419356,0.6649264754105476
-10.32258064516129,0.6929253671341989
-9.806451612903226,0.7194765439316888
-9.290322580645162,0.7512548034824739
-8.774193548387096,0.773148861044392
-8.258064516129032,0.7891497668412949
-7.741935483870968,0.800540075783383
-7.225806451612904,0.8137881796027177
-6.70967741935484,0.8268597652089967
-6.193548387096774,0.837998783396603
-5.67741935483871,0.8500222875403146
-5.161290322580646,0.8564472509710812
-4.64516129032258,0.8634412312704337
-4.129032258064516,0.8714068098530839
-3.612903225806452,0.8813786721504371
-3.096774193548388,0.8940133841507543
-2.580645161290324,0.9055015806963026
-2.064516129032258,0.9204755187906909
-1.548387096774194,0.9382066998516437
-1.03225806451613,0.955437666026476
-0.5161290322580641,0.9723212375453819
0.0,1.0


==> data/power/Fixed_power_data.csv <==
X,cdf
0.0,0.0
0.010101010101010102,0.08656746670482049
0.020202020202020204,0.08656746670482049
0.030303030303030304,0.08656746670482049
0.04040404040404041,0.08656746670482049
0.05050505050505051,0.08656746670482049
0.06060606060606061,0.08656746670482049
0.07070707070707072,0.08656746670482049
0.08080808080808081,0.08656746670482049
0.09090909090909091,0.08656746670482049
0.10101010101010102,0.08656746670482049
0.11111111111111112,0.08656746670482049
0.12121212121212122,0.08656746670482049
0.13131313131313133,0.08705779525728766
0.14141414141414144,0.08723515875570816
0.15151515151515152,0.08723515875570816
0.16161616161616163,0.08723515875570816
0.17171717171717174,0.08723515875570816
0.18181818181818182,0.08723515875570816
0.19191919191919193,0.08856021651938285
0.20202020202020204,0.08861227361066398
0.21212121212121213,0.08861227361066398
0.22222222222222224,0.08861227361066398
0.23232323232323235,0.08861227361066398
0.24242424242424243,0.08861227361066398
0.25252525252525254,0.08967266044539347
0.26262626262626265,0.09419227146451097
0.27272727272727276,0.09419227146451097
0.2828282828282829,0.09419227146451097
0.29292929292929293,0.09419227146451097
0.30303030303030304,0.09419227146451097
0.31313131313131315,0.09419227146451097
0.32323232323232326,0.11252399518307876
0.33333333333333337,0.11252399518307876
0.3434343434343435,0.11252399518307876
0.3535353535353536,0.11252399518307876
0.36363636363636365,0.11252399518307876
0.37373737373737376,0.11252399518307876
0.38383838383838387,0.14012590764388166
0.393939393939394,0.14012590764388166
0.4040404040404041,0.14012590764388166
0.4141414141414142,0.14012590764388166
0.42424242424242425,0.14012590764388166
0.43434343434343436,0.14012590764388166
0.4444444444444445,0.18920127338412562
0.4545454545454546,0.18920127338412562
0.4646464646464647,0.18920127338412562
0.4747474747474748,0.18920127338412562
0.48484848484848486,0.18920127338412562
0.494949494949495,0.18920127338412562
0.5050505050505051,0.22762869081733522
0.5151515151515152,0.24930548103635344
0.5252525252525253,0.24930548103635344
0.5353535353535354,0.24930548103635344
0.5454545454545455,0.24930548103635344
0.5555555555555556,0.24930548103635344
0.5656565656565657,0.2971306980079418
0.5757575757575758,0.30445565213244147
0.5858585858585859,0.30445565213244147
0.595959595959596,0.30445565213244147
0.6060606060606061,0.30445565213244147
0.6161616161616162,0.30445565213244147
0.6262626262626263,0.3131081141519354
0.6363636363636365,0.39551811710841644
0.6464646464646465,0.39551811710841644
0.6565656565656566,0.39551811710841644
0.6666666666666667,0.39551811710841644
0.6767676767676768,0.39551811710841644
0.686868686868687,0.4339022745867925
0.696969696969697,0.5144090329196027
0.7070707070707072,0.5144090329196027
0.7171717171717172,0.5144090329196027
0.7272727272727273,0.5144090329196027
0.7373737373737375,0.5144090329196027
0.7474747474747475,0.5144090329196027
0.7575757575757577,0.5990390003696152
0.7676767676767677,0.5990390003696152
0.7777777777777778,0.5990390003696152
0.787878787878788,0.5990390003696152
0.797979797979798,0.5990390003696152
0.8080808080808082,0.5990390003696152
0.8181818181818182,0.6612655148978789
0.8282828282828284,0.6612655148978789
0.8383838383838385,0.6612655148978789
0.8484848484848485,0.6612655148978789
0.8585858585858587,0.6612655148978789
0.8686868686868687,0.6612655148978789
0.8787878787878789,0.7236410678303585
0.888888888888889,0.7236410678303585
0.8989898989898991,0.7236410678303585
0.9090909090909092,0.7236410678303585
0.9191919191919192,0.7236410678303585
0.9292929292929294,0.7236410678303585
0.9393939393939394,0.7716533708245881
0.9494949494949496,0.785819890069273
0.9595959595959597,0.785819890069273
0.9696969696969697,0.785819890069273
0.9797979797979799,0.785819890069273
0.98989898989899,0.785819890069273
1.0,1.0


==> data/power/H-MAPPO__power_data.csv <==
X,cdf
0.0,0.0
0.010101010101010102,0.0
0.020202020202020204,0.0001125672567268431
0.030303030303030304,0.0032327381234088814
0.04040404040404041,0.00757592772559062
0.05050505050505051,0.013243871800209854
0.06060606060606061,0.01910883348170737
0.07070707070707072,0.026939480781316395
0.08080808080808081,0.03444847466520743
0.09090909090909091,0.04635783241235023
0.10101010101010102,0.057914481445271684
0.11111111111111112,0.06691589304540718
0.12121212121212122,0.0815557282397299
0.13131313131313133,0.09420178345266572
0.14141414141414144,0.10669925031808487
0.15151515151515152,0.11978147328023205
0.16161616161616163,0.13564538542939927
0.17171717171717174,0.14646545927669405
0.18181818181818182,0.15596675531982762
0.19191919191919193,0.1699056364844935
0.20202020202020204,0.1894522476166667
0.21212121212121213,0.20722015075046477
0.22222222222222224,0.22509857987812507
0.23232323232323235,0.2452835280435678
0.24242424242424243,0.2660832842490248
0.25252525252525254,0.290033643488895
0.26262626262626265,0.31309588939939703
0.27272727272727276,0.3425626155007219
0.2828282828282829,0.3633983582436146
0.29292929292929293,0.3882971697945302
0.30303030303030304,0.41255852167238716
0.31313131313131315,0.432985586959185
0.32323232323232326,0.45725681869146356
0.33333333333333337,0.48317740204103155
0.3434343434343435,0.5110229832310538
0.3535353535353536,0.5319613685968667
0.36363636363636365,0.5574071599350252
0.37373737373737376,0.5861541541545908
0.38383838383838387,0.6109771856672074
0.393939393939394,0.6372794225288285
0.4040404040404041,0.6637119776762445
0.4141414141414142,0.6950764191707751
0.42424242424242425,0.7257198237010382
0.43434343434343436,0.7471458762665142
0.4444444444444445,0.7627290708110328
0.4545454545454546,0.7828020778477974
0.4646464646464647,0.8012481504042009
0.4747474747474748,0.8185361832662426
0.48484848484848486,0.8353247917767369
0.494949494949495,0.850890642134591
0.5050505050505051,0.8645892848767376
0.5151515151515152,0.8750348605150131
0.5252525252525253,0.8842231249225455
0.5353535353535354,0.890823221600886
0.5454545454545455,0.8975419973309883
0.5555555555555556,0.9067674379985822
0.5656565656565657,0.9158478891939215
0.5757575757575758,0.924474766331294
0.5858585858585859,0.9318483918139852
0.595959595959596,0.939930743599614
0.6060606060606061,0.949636943976788
0.6161616161616162,0.9569718923698691
0.6262626262626263,0.9643322856721316
0.6363636363636365,0.9721366239476223
0.6464646464646465,0.9786821678945925
0.6565656565656566,0.981644430547072
0.6666666666666667,0.9856701994535417
0.6767676767676768,0.9885761739446923
0.686868686868687,0.9904906369702516
0.696969696969697,0.9928064946753219
0.7070707070707072,0.9948237235405037
0.7171717171717172,0.9968678698976966
0.7272727272727273,0.9982736653001559
0.7373737373737375,0.9989467745233271
0.7474747474747475,0.9991780178487548
0.7575757575757577,0.9991780178487548
0.7676767676767677,0.9991780178487548
0.7777777777777778,0.9991780178487548
0.787878787878788,0.9991780178487548
0.797979797979798,0.9991780178487548
0.8080808080808082,0.9991780178487548
0.8181818181818182,0.9991780178487548
0.8282828282828284,0.9991780178487548
0.8383838383838385,0.9991780178487548
0.8484848484848485,0.9991780178487548
0.8585858585858587,0.9991780178487548
0.8686868686868687,0.9991780178487548
0.8787878787878789,0.9991780178487548
0.888888888888889,0.9991780178487548
0.8989898989898991,0.9992954438703612
0.9090909090909092,0.9994128698919675
0.9191919191919192,0.9994128698919675
0.9292929292929294,0.9996048968419072
0.9393939393939394,0.9998064982537429
0.9494949494949496,1.0
0.9595959595959597,1.0
0.9696969696969697,1.0
0.9797979797979799,1.0
0.98989898989899,1.0
1.0,1.0


==> data/power/MAPPO_power_data.csv <==
X,cdf
0.0,0.0
0.010101010101010102,0.00026771066018880927
0.020202020202020204,0.0013156636370819188
0.030303030303030304,0.002721341976823955
0.04040404040404041,0.005802724492420073
0.05050505050505051,0.010204205247724458
0.06060606060606061,0.015225658983154143
0.07070707070707072,0.0203676754918503
0.08080808080808081,0.026542819355596596
0.09090909090909091,0.0338431923890907
0.10101010101010102,0.04244303181867238
0.11111111111111112,0.05273673977566505
0.12121212121212122,0.06364610649579688
0.13131313131313133,0.07505335481412015
0.14141414141414144,0.08718198908819838
0.15151515151515152,0.0992581255787756
0.16161616161616163,0.11413284833337575
0.17171717171717174,0.13241652297577858
0.18181818181818182,0.15206053423254617
0.19191919191919193,0.17274460534777256
0.20202020202020204,0.1946290439738011
0.21212121212121213,0.21596737297141302
0.22222222222222224,0.23753896472267522
0.23232323232323235,0.26017048066195375
0.24242424242424243,0.28446457326655283
0.25252525252525254,0.3097713579737151
0.26262626262626265,0.3346083985793613
0.27272727272727276,0.36085543123226127
0.2828282828282829,0.38591579169531964
0.29292929292929293,0.41005989633501916
0.30303030303030304,0.4334274069037631
0.31313131313131315,0.4572787982158866
0.32323232323232326,0.47973919144050536
0.33333333333333337,0.5019365138821704
0.3434343434343435,0.5250437477639758
0.3535353535353536,0.5474047430173393
0.36363636363636365,0.568468789063724
0.37373737373737376,0.5888501766358459
0.38383838383838387,0.6093197436625926
0.393939393939394,0.6303718595717249
0.4040404040404041,0.6503015926466622
0.4141414141414142,0.6705223334095507
0.42424242424242425,0.6916676958943246
0.43434343434343436,0.7113692940278942
0.4444444444444445,0.7292999923040618
0.4545454545454546,0.7479621981090618
0.4646464646464647,0.7667841379041209
0.4747474747474748,0.7843966805420927
0.48484848484848486,0.7998954757617162
0.494949494949495,0.8145007412320007
0.5050505050505051,0.8287730658756873
0.5151515151515152,0.8425400828115028
0.5252525252525253,0.8548250000086913
0.5353535353535354,0.8664837004462411
0.5454545454545455,0.8769365248063064
0.5555555555555556,0.8863333813296984
0.5656565656565657,0.895649500187423
0.5757575757575758,0.9045901719549205
0.5858585858585859,0.912975291655631
0.595959595959596,0.9207834838052966
0.6060606060606061,0.9282090573751328
0.6161616161616162,0.9359041711547132
0.6262626262626263,0.9433937940208833
0.6363636363636365,0.9500824200428045
0.6464646464646465,0.9563373094985826
0.6565656565656566,0.9605581664681694
0.6666666666666667,0.9644493512665288
0.6767676767676768,0.968080267453856
0.686868686868687,0.9710876717537132
0.696969696969697,0.9737087006525758
0.7070707070707072,0.9762018001165197
0.7171717171717172,0.9782164258861384
0.7272727272727273,0.9803392261029349
0.7373737373737375,0.9823957471467903
0.7474747474747475,0.9846180961837052
0.7575757575757577,0.9869161406323956
0.7676767676767677,0.9891852303476532
0.7777777777777778,0.9908813655226568
0.787878787878788,0.9927580377314915
0.797979797979798,0.993989177667405
0.8080808080808082,0.9948232508892267
0.8181818181818182,0.9955073072232132
0.8282828282828284,0.9961950074739212
0.8383838383838385,0.9967181633477706
0.8484848484848485,0.9971468440102887
0.8585858585858587,0.9974476245974251
0.8686868686868687,0.9977360937124812
0.8787878787878789,0.9980525107055498
0.888888888888889,0.9983677064119182
0.8989898989898991,0.9986202090769137
0.9090909090909092,0.9989696964426146
0.9191919191919192,0.999239043733506
0.9292929292929294,0.9994855331395366
0.9393939393939394,0.999698604345946
0.9494949494949496,0.9998359082281969
0.9595959595959597,0.9998687955213298
0.9696969696969697,0.9998719622789897
0.9797979797979799,0.9999201042751047
0.98989898989899,0.9999525850061941
1.0,1.0


==> data/power/MSAC_power.csv <==
X,cdf
0.0,0.013954372775467317
0.010101010101010102,0.017763189972447004
0.020202020202020204,0.021430502539633987
0.030303030303030304,0.02517635786443798
0.04040404040404041,0.03031272776353874
0.05050505050505051,0.03879453499802727
0.06060606060606061,0.04698192813372029
0.07070707070707072,0.0554828254132438
0.08080808080808081,0.06468563708630358
0.09090909090909091,0.07426462836199717
0.10101010101010102,0.08501837367979166
0.11111111111111112,0.09546214292086022
0.12121212121212122,0.10585261636866283
0.13131313131313133,0.11754224791932241
0.14141414141414144,0.1311266168011221
0.15151515151515152,0.1466889084321529
0.16161616161616163,0.16159942683057263
0.17171717171717174,0.17536944673759314
0.18181818181818182,0.1879252150229456
0.19191919191919193,0.2022937014019939
0.20202020202020204,0.21985241638688524
0.21212121212121213,0.23682753985741858
0.22222222222222224,0.2546551906818736
0.23232323232323235,0.27753060064270607
0.24242424242424243,0.2993738040723554
0.25252525252525254,0.3213315015890359
0.26262626262626265,0.3471336510600953
0.27272727272727276,0.37037340647213796
0.2828282828282829,0.39336129151122123
0.29292929292929293,0.4173662016591984
0.30303030303030304,0.4431048675380168
0.31313131313131315,0.46803675062567524
0.32323232323232326,0.4928789351793032
0.33333333333333337,0.5183001956659131
0.3434343434343435,0.5423731313359327
0.3535353535353536,0.5661609338720535
0.36363636363636365,0.5887512658171475
0.37373737373737376,0.6101239310215868
0.38383838383838387,0.6318331933306502
0.393939393939394,0.6517071404473042
0.4040404040404041,0.671908126132247
0.4141414141414142,0.6951068958356341
0.42424242424242425,0.7165115224091715
0.43434343434343436,0.7357689141975673
0.4444444444444445,0.7527021524536593
0.4545454545454546,0.7711764531147853
0.4646464646464647,0.786682973287123
0.4747474747474748,0.8013642672573253
0.48484848484848486,0.8128692633760005
0.494949494949495,0.8239464016938373
0.5050505050505051,0.835599808473835
0.5151515151515152,0.845197087766191
0.5252525252525253,0.8549982114977781
0.5353535353535354,0.8631464416460722
0.5454545454545455,0.8721237252978712
0.5555555555555556,0.8787595553430616
0.5656565656565657,0.8852042762907892
0.5757575757575758,0.8932378770701971
0.5858585858585859,0.9004903670036736
0.595959595959596,0.9074934552152748
0.6060606060606061,0.9146528319286704
0.6161616161616162,0.9211253001826384
0.6262626262626263,0.9265481802957807
0.6363636363636365,0.9321166015056453
0.6464646464646465,0.9378678885368114
0.6565656565656566,0.9429690693645579
0.6666666666666667,0.9485906780887728
0.6767676767676768,0.9529209549597313
0.686868686868687,0.9562129832401927
0.696969696969697,0.9588145831303793
0.7070707070707072,0.960670853120175
0.7171717171717172,0.9625387282334482
0.7272727272727273,0.9643908917527255
0.7373737373737375,0.9669191702170917
0.7474747474747475,0.9689743043762199
0.7575757575757577,0.9694601782646547
0.7676767676767677,0.9698716742435022
0.7777777777777778,0.9702148905696119
0.787878787878788,0.974890953246391543
0.797979797979798,0.977920868897767749
0.8080808080808082,0.979931503004842786
0.8181818181818182,0.98039317178308562
0.8282828282828284,0.98400744237363378719
0.8383838383838385,0.98753018256831372
0.8484848484848485,0.9896762006429317295
0.8585858585858587,0.989971663075654347
0.8686868686868687,0.9916872916687236
0.8787878787878789,0.994780587859184683
0.888888888888889,0.99788100783485498
0.8989898989898991,0.99804123923421437
0.9090909090909092,0.99840509298550196
0.9191919191919192,0.9987940940084745
0.9292929292929294,0.99817518003037923
0.9393939393939394,0.99829258007874236
0.9494949494949496,0.99844248850504346
0.9595959595959597,0.999861126725115616
0.9696969696969697,0.99988254840442242
0.9797979797979799,0.999914259223810605
0.98989898989899,0.999936922114033715
1.0,0.99999950549518

==> data/power_dep/HMAPPO_data.csv <==
No,value
1e-3, 0.4
1e-4, 0.50
1e-5, 0.55
1e-6, 0.64
1e-7, 0.65

==> data/power_dep/MAPPO_data.csv <==
No,value
1e-3, 0.45
1e-4, 0.53
1e-5, 0.56
1e-6, 0.65
1e-7, 0.67

==> data/power_dep/MSAC_data.csv <==
No,value
1e-3, 0.5
1e-4, 0.55
1e-5, 0.6
1e-6, 0.68
1e-7, 0.7
